Architecture, Dataflow and Physical Design Implications of 3D-ICs for DNN-Accelerators

The everlasting demand for higher computing power for deep neural networks (DNNs) drives the development of parallel computing architectures. 3D integration, in which chips are integrated and connected vertically, can further increase performance because it introduces another level of spatial parallelism. Therefore, we analyze dataflows, performance, area, power and temperature of such 3D-DNN-accelerators. Monolithic and TSV-based stacked 3D-ICs are compared against 2D-ICs. We identify workload properties and architectural parameters for efficient 3D-ICs and achieve up to 9.14x speedup of 3D vs. 2D. We discuss area-performance trade-offs. We demonstrate applicability as the 3D-IC draws similar power as 2D-ICs and is not thermal limited.

==> data/Area/areaPerf.csv <==
l,macs4096tsv, macs32768tsv, macs262144tsv,macs4096miv, macs32768miv, macs262144miv
2,0.404628373360657,0.498429712281498,0.653356825955564,0.990447133164504,1.2200535407664,1.59928328759179
4,0.386432936814937,0.450000456426948,1.17587148753351,0.979810999566668,1.14098813794513,2.98145346268429
6,0.369482307732333,0.624632539280283,1.64769593950894,0.969247120075634,1.63857179933372,4.32233021908669
8,0.371629452538034,0.491726585813917,1.93347790376809,1.00748234033109,1.33306401873011,5.24163203471436
10,0.34318117948617,0.424932955329094,2.20492242381362,0.960465917141035,1.18926574375287,6.17094690677326
12,0.329520064348914,0.458204666899385,2.63180288181192,0.951139870818175,1.32258024574036,7.59654092072206


==> data/MACCount/plot2results.csv <==
mac,k1024n64,k1024n512,k1024n2048,k8192n64,k8192n512,k8192n2048,k16364n64,k16364n512,k16364n2048,
0,1.050467289719626,1.050467289719626,1.050467289719626,1.0065549890750183,1.0065549890750183,1.0065549890750183,1.003290676416819,1.003290676416819,1.003290676416819,
1,1.050467289719626,1.050467289719626,1.050467289719626,1.0065549890750183,1.0065549890750183,1.0065549890750183,1.003290676416819,1.003290676416819,1.003290676416819,
2,1.050467289719626,1.050467289719626,1.050467289719626,1.0065549890750183,1.0065549890750183,1.0065549890750183,1.003290676416819,1.003290676416819,1.003290676416819,
3,1.050467289719626,1.050467289719626,1.050467289719626,1.0065549890750183,1.0065549890750183,1.0065549890750183,1.003290676416819,1.003290676416819,1.003290676416819,
4,1.050467289719626,1.050467289719626,1.050467289719626,1.0065549890750183,1.0065549890750183,1.0065549890750183,1.003290676416819,1.003290676416819,1.003290676416819,
5,0.6025039123630673,1.050467289719626,1.050467289719626,0.5155103007340753,1.0065549890750183,1.0065549890750183,0.5078830184137682,1.003290676416819,1.003290676416819,
6,0.31934566145092463,1.050467289719626,1.050467289719626,0.26137158852344294,1.0065549890750183,1.0065549890750183,0.25582228591902545,1.003290676416819,1.003290676416819,
7,0.31934566145092463,1.050467289719626,1.050467289719626,0.26137158852344294,1.0065549890750183,1.0065549890750183,0.25582228591902545,1.003290676416819,1.003290676416819,
8,0.31934566145092463,0.7162011173184357,1.050467289719626,0.26137158852344294,0.5432016075016745,1.0065549890750183,0.25582228591902545,0.5225919439579685,1.003290676416819,
9,0.31934566145092463,0.43841642228739003,1.050467289719626,0.26137158852344294,0.2918385066203603,1.0065549890750183,0.25582228591902545,0.2721730127688945,1.003290676416819,
10,0.31934566145092463,0.40070367474589524,0.8472639807576668,0.26137158852344294,0.28963602714373843,0.610062893081761,0.25582228591902545,0.27153871940998997,0.5618772099003536,
11,0.31934566145092463,0.40070367474589524,0.6792294807370184,0.26137158852344294,0.28963602714373843,0.3930232558139535,0.25582228591902545,0.27153871940998997,0.3312546242469084,


==> data/MACCount/plot2resultsSpeedup.csv <==
mac,k1024n64,k1024n512,k1024n2048,k8192n64,k8192n512,k8192n2048,k16364n64,k16364n512,k16364n2048
0,0.951957295373666,0.951957295373666,0.951957295373666,0.993487698986975,0.993487698986975,0.993487698986975,0.996720116618076,0.996720116618076,0.996720116618076
1,0.951957295373666,0.951957295373666,0.951957295373666,0.993487698986975,0.993487698986975,0.993487698986975,0.996720116618076,0.996720116618076,0.996720116618076
2,0.951957295373666,0.951957295373666,0.951957295373666,0.993487698986975,0.993487698986975,0.993487698986975,0.996720116618076,0.996720116618076,0.996720116618076
3,0.951957295373666,0.951957295373666,0.951957295373666,0.993487698986975,0.993487698986975,0.993487698986975,0.996720116618076,0.996720116618076,0.996720116618076
4,0.951957295373666,0.951957295373666,0.951957295373666,0.993487698986975,0.993487698986975,0.993487698986975,0.996720116618076,0.996720116618076,0.996720116618076
5,1.65974025974026,0.951957295373666,0.951957295373666,1.93982544786403,0.993487698986975,0.993487698986975,1.96895734597156,0.996720116618076,0.996720116618076
6,3.13140311804009,0.951957295373666,0.951957295373666,3.82597054886212,0.993487698986975,0.993487698986975,3.90896358543417,0.996720116618076,0.996720116618076
7,3.13140311804009,0.951957295373666,0.951957295373666,3.82597054886212,0.993487698986975,0.993487698986975,3.90896358543417,0.996720116618076,0.996720116618076
8,3.13140311804009,1.39625585023401,0.951957295373666,3.82597054886212,1.84093711467324,0.993487698986975,3.90896358543417,1.91353887399464,0.996720116618076
9,3.13140311804009,2.2809364548495,0.951957295373666,3.82597054886212,3.42655262179249,0.993487698986975,3.90896358543417,3.67413355874894,0.996720116618076
10,3.13140311804009,2.49560975609756,1.18026969481902,3.82597054886212,3.45260915867945,1.63917525773196,3.90896358543417,3.68271604938271,1.77974828375286
11,3.13140311804009,2.49560975609756,1.47225647348952,3.82597054886212,3.45260915867945,2.54437869822485,3.90896358543417,3.68271604938271,3.01882578174856


==> data/temp/temp.csv <==
id,class,smallmin,smallmax,smalldiff,largemin,largemax,largediff
1,2D,324.3,324.65,0.349999999999966,327.29,328.28,0.989999999999952
2,TSV heatsink,324.47,325.85,1.38,326.8,328.24,1.44
3,TSV rest,326.13,328.24,2.11000000000001,328.1,330.06,1.95999999999998
4,MIV heatsink,328.09,328.26,0.170000000000016,330.74,331.44,0.699999999999989
5,MIV rest,331.81,332.02,0.20999999999998,334.5,335.14,0.639999999999986


==> data/temp/temps.csv <==
index,label,median,box_top,box_bottom,whisker_top,whisker_bottom
0,2d_222,324.49,324.44,324.57,324.765,324.245,
1,3d_128_TSV_sink,325.23,325.105,325.2725,325.52374999999995,324.8537500000001,
2,3d_128_TSV_rest,327.05,326.905,327.105,327.4050000000001,326.6049999999999,
3,3d_128_MIV_sink,328.17,328.1475,328.2125,328.30999999999995,328.04999999999995,
4,3d_128_MIV_rest,331.94,331.8975,331.97,332.0787500000001,331.78874999999994,
5,2d_444,327.88,327.7,328.08,328.65,327.13,
6,3d_256_TSV_sink,328.0,327.7975,328.12,328.60375,327.31375,
7,3d_256_TSV_rest,329.47,329.2975,329.5925,330.0349999999999,328.8550000000001,
8,3d_256_MIV_sink,331.12,331.0175,331.28,331.6737499999999,330.62375,
9,3d_256_MIV_rest,334.89,334.7975,335.0,335.30375,334.49375000000003,
10,2d_886,338.725,338.12,339.3325,341.15124999999995,336.30125000000004,
11,3d_512_TSV_sink,336.9,336.16,337.3125,339.04125,334.4312500000001,
12,3d_512_TSV_rest,338.13,337.39,338.53249999999997,340.2462499999999,335.67625,
13,3d_512_MIV_sink,339.31,338.93,339.7625,341.01124999999996,337.68125000000003,
14,3d_512_MIV_rest,343.39,343.08,343.815,344.9175,341.97749999999996,


==> data/temp/temps.dat <==
0 324.49 324.44 324.57 324.765 324.245 
1 325.23 325.105 325.2725 325.52374999999995 324.8537500000001 
2 327.05 326.905 327.105 327.4050000000001 326.6049999999999 
3 328.17 328.1475 328.2125 328.30999999999995 328.04999999999995 
4 331.94 331.8975 331.97 332.0787500000001 331.78874999999994 
5 327.88 327.7 328.08 328.65 327.13 
6 328.0 327.7975 328.12 328.60375 327.31375 
7 329.47 329.2975 329.5925 330.0349999999999 328.8550000000001 
8 331.12 331.0175 331.28 331.6737499999999 330.62375 
9 334.89 334.7975 335.0 335.30375 334.49375000000003 
10 338.725 338.12 339.3325 341.15124999999995 336.30125000000004 
11 336.9 336.16 337.3125 339.04125 334.4312500000001 
12 338.13 337.39 338.53249999999997 340.2462499999999 335.67625 
13 339.31 338.93 339.7625 341.01124999999996 337.68125000000003 
14 343.39 343.08 343.815 344.9175 341.97749999999996 


==> data/temp/temps0.dat <==
-6 323.24 323.23 323.26 323.305 323.185
-5 324.03 323.805 324.3075 325.06125 323.05125
-4 325.835 325.5325 326.2925 327.4325 324.3925
-3 326.745 326.74 326.75 326.765 326.725
-2 330.415 330.38 330.455 330.5675 330.2675


==> data/temp/temps1.dat <==
0 324.49 324.44 324.57 324.765 324.245 
1 325.23 325.105 325.2725 325.52374999999995 324.8537500000001 
2 327.05 326.905 327.105 327.4050000000001 326.6049999999999 
3 328.17 328.1475 328.2125 328.30999999999995 328.04999999999995 
4 331.94 331.8975 331.97 332.0787500000001 331.78874999999994 


==> data/temp/temps2.dat <==
6 327.88 327.7 328.08 328.65 327.13
7 328 327.7975 328.12 328.60375 327.31375
8 329.47 329.2975 329.5925 330.035 328.855
9 331.12 331.0175 331.28 331.67375 330.62375
10 334.89 334.7975 335 335.30375 334.49375


==> data/temp/temps3.dat <==
12 338.725 338.12 339.3325 341.15124999999995 336.30125000000004 
13 336.9 336.16 337.3125 339.04125 334.4312500000001 
14 338.13 337.39 338.53249999999997 340.2462499999999 335.67625 
15 339.31 338.93 339.7625 341.01124999999996 337.68125000000003 
16 343.39 343.08 343.815 344.9175 341.97749999999996 


==> data/temp/testdata.dat <==
%% LaTeX2e file `testdata.dat'
%% generated by the `filecontents' environment
%% from source `boxplot' on 2019/11/20.
%%
 0 10 12 4 15 2
 1 20 23 15 27 10
 2 7 14 5 19 1


==> data/temp/testdata2.dat <==
%% LaTeX2e file `testdata2.dat'
%% generated by the `filecontents' environment
%% from source `boxplot' on 2019/11/20.
%%
 x whiskerbottom boxbottom median boxtop whiskertop
 1 42            45        47     47.5     48
 2 36            39        40     41     43
 3 41            44        45     46     47
 4 20            29        31     36     38
 5 31            32        34     36     39


==> data/xIsEll/plot1results.csv <==
ell,mac4096k12100,mac4096k784,mac4096k255,mac32768k12100,mac32768k784,mac32768k255,mac262144k12100,mac262144k784,mac262144k255,
2,0.8376729048006509,0.8880903490759754,0.9550561797752809,0.520097346522217,0.680028129395218,0.7872340425531915,0.51877658794191,0.6104400345125108,0.6433761878144215,
4,0.8467588825603471,1.002737850787132,1.205992509363296,0.5253571989323285,0.7271448663853727,0.8622620380739082,0.278274900982837,0.41630716134598794,0.4656232532140861,
6,0.8559804719283971,1.1190965092402465,1.4606741573033708,0.3526456272570262,0.5063291139240507,0.6091825307950728,0.1919466040780402,0.315358067299396,0.35941866964784797,
8,0.8234879305668565,1.1430527036276523,1.5131086142322097,0.4027319830428639,0.6223628691983122,0.7693169092945129,0.15828076866656887,0.32053494391716997,0.37842370039128004,
10,0.8637917005695688,1.2813141683778233,1.7722846441947566,0.43303501334589417,0.6976090014064698,0.8734602463605823,0.13444330350594103,0.3028472821397757,0.36277249860257127,
12,0.8722538649308381,1.324435318275154,1.9101123595505618,0.36614853195164077,0.6272855133614628,0.8017917133258678,0.10921226345899956,0.2355478861087144,0.2806036892118502,


==> data/xIsEll/plot1resultsSpeedup.csv <==
ell,mac4096k12100,mac4096k784,mac4096k255,mac32768k12100,mac32768k784,mac32768k255,mac262144k12100,mac262144k784,mac262144k255
2,1.19378338999514,1.12601156069364,1.04705882352941,1.92271698113208,1.47052740434333,1.27027027027027,1.927612045808,1.63816254416961,1.55430060816681
4,1.18097373478539,0.997269624573379,0.829192546583851,1.90346682606097,1.3752417794971,1.15974025974026,3.59356879283079,2.4020725388601,2.14765906362545
6,1.16825095057034,0.893577981651376,0.684615384615385,2.83570792520036,1.975,1.64154411764706,5.20978219335117,3.17099863201094,2.78227060653188
8,1.21434688096963,0.874850299401198,0.660891089108911,2.48304093567251,1.60677966101695,1.29985443959243,6.31788693234476,3.11978465679677,2.64254062038405
10,1.1576865109269,0.780448717948718,0.564243448858834,2.30928208846991,1.43346774193548,1.14487179487179,7.43807965084561,3.3019943019943,2.75654853620955
12,1.1464552238806,0.755038759689923,0.523529411764706,2.7311320754717,1.59417040358744,1.24720670391061,9.15648085963734,4.24542124542125,3.56374501992032

